The nonleptonic decays of $b$-flavored mesons to $S$-wave charmonium and charm meson states

The detection of radially excited heavy meson \\states in recent years and measurement of heavy meson decays, particularly $B_c^+\to J/\psi D_s^+$ and $B_c^+\to J/\psi D_s^{*+}$, by the LHCb and ATLAS Collaborations, have aroused a lot of theoretical interest in the nonleptonic decays of $b$-flavored mesons. In this paper, we study the exclusive two-body nonleptonic $\bar{B}^0$, $\bar{B_s^0}$, $B^-$ and $B_c^-$-meson decays to two vector meson ($V_1(nS)V_2$) states. Assuming the factorization hypothesis, we calculate the weak-decay form factors from the overlapping integrals of meson wave functions, in the framework of the relativistic independent quark (RIQ) model. We find a few dominant decay modes: $B^-\to D^{*0}\rho^-$, $\bar{B^0}\to D^{*+}\rho^-$, $\bar{B_s^0}\to D_s^{*+}\rho^-$, $B^-\to J/\psi K^{*-}$ and $B_c^-\to J/\psi D_s^{*-}$ with predicted branching fractions of 1.54, 1.42, 1.17, 0.53 and 0.52 (in $\%$), which are experimentally accessible. The predicted branching fractions for corresponding decay modes to excited ($2S$) states, obtained in the order ${\cal O }(10^{-3}-10^{-4})$ lie within the detection accuracy of the current experiments at LHCb and Tevatron. The sizeable $CP$-odd fractions predicted for $B_c^-$-meson decay to two charmful states: $D^{*0}D^{*-}_{(s)}$ and $\bar{D}^{*0}D^{*-}_{(s)}$ indicate significant $CP$-violation hinting at the so-called new physics beyond the standard model.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


